Text-Adaptive Generative Adversarial Networks: Manipulating Images with Natural Language

This paper addresses the problem of manipulating images using natural language description. Our task aims to semantically modify visual attributes of an object in an image according to the text describing the new visual appearance. Although existing methods synthesize images having new attributes, they do not fully preserve text-irrelevant contents of the original image. In this paper, we propose the text-adaptive generative adversarial network (TAGAN) to generate semantically manipulated images while preserving text-irrelevant contents. The key to our method is the text-adaptive discriminator that creates word-level local discriminators according to input text to classify fine-grained attributes independently. With this discriminator, the generator learns to generate images where only regions that correspond to the given text are modified. Experimental results show that our method outperforms existing methods on CUB and Oxford-102 datasets, and our results were mostly preferred on a user study. Extensive analysis shows that our method is able to effectively disentangle visual attributes and produce pleasing outputs.

==> figure/supp/fig1/bird_cond.txt <==
this bird has wings that are brown and has a white belly
this brown bird has a yellow belly and gray neck, with small eyes and bill.
a small bird with a white eye ring, and a speckled white with black breast, belly and vent, and brown and dark brown secondaries.
this is a gray bird with a yellow breast and belly that have gray stripes going down
this bird has wings that are black and white and has a red tinted face
this bird has wings that are black and has a thick bill


==> figure/supp/fig1/flower_cond.txt <==
the bright red stamen of this flower is large and rounded, framed with long, pale purple petals.
this flower has layers of large, wide yellow petals with rounded edges.
there is a row of flowers on the central stem, with rounded white petals edged in violet and a cluster of black-tipped white filaments.
many rows of slender yellow petals that are jagged on the ends.
this flower is white and pink in color, with multi colored petals.
this yellow flower has rounded petals and a green pedicel.

